Period ratios in multi-planetary systems discovered by Kepler are consistent with planet migration

The Kepler planet candidates are an interesting testbed for planet formation scenarios. We present results from N-body simulations of multi-planetary systems that resemble those observed by Kepler. We add both smooth (Type I/II) and stochastic migration forces. The observed period ratio distribution is inconsistent with either of those two scenarios on its own. However, applying both stochastic and smooth migration forces to the planets simultaneously results in a period ratio distribution that is similar to the observed one. This is a natural scenario if planets form in a turbulent proto-planetary disk where these forces are always present. We show how the observed period ratio and eccentricity distribution can constrain the relative strength of these forces, a parameter which has been notoriously hard to predict for decades. We make the source code of our simulations and the initial conditions freely available to enable the community to expand this study and include effect other than planetary migration.

==> response.txt <==
==============================================

1st paragraph: The percentage of planets in multi-planet systems seems not to be calculated correctly. 275 planets in multiple systems out of 784 gives 35%. Alternatively one can calculate the fraction of systems that are multiple, which from http://exoplanet.hanno-rein.de is 108/617=18%. 13% appears to be derived from dividing the number of multiple systems by the total number of planets...

----------------------------------------------

Thanks for noticing. This has been corrected.

==============================================

2nd paragraph: The reference for the Laplace resonance in the GJ876 system should be Rivera et al 2010, ApJ, 719, 890. In the cited paper (Marcy et al 2001) there are only the two largest planets in a 2:1 resonance.

----------------------------------------------

The correct reference has been added.

==============================================

5th paragraph: "...even a small amount of migration..." should be "...even a small amount of smooth migration...", should it not?

----------------------------------------------

Yes. This has been corrected.

==============================================

I don't understand the use of "Without loss of generality" when describing the eccentricity damping time-scale. Do you mean that the results do not depend on the ratio of tau_a and tau_e?

----------------------------------------------

I agree. The use of this phrase is confusing. I wanted to say that the results do not strongly depend on the precise value of this ratio. I removed the phrase and added an additional sentence.

==============================================

1st paragraph: It might be better to cite Mustill & Wyatt 2009, MNRAS, 413, 554, rather than the cited conference proceedings, as the MNRAS paper contains more detail and discussion of the resonance capture process.

----------------------------------------------

The reference has been updated.

==============================================

3rd paragraph: How do the chosen migration rates, tau_a = 10^3 and 10^4 years, compare to Type I and II migration rates for typical disc and planet properties?

----------------------------------------------

A short discussion on the choice of these numbers has been added in Section 2, first paragraph. 

==============================================

1st paragraph: Could you provide references or justification for planetesimal-driven migration being the kind of stochastic process described here? Many studies (e.g. Ormel et al 2012, arXiv:1207.7104; Capobianco et al 2011, Icarus, 211, 819) show that it's a similar process to smooth migration which preferentially proceeds in one direction.

----------------------------------------------

I added a reference. It's clearly a combination of both, i.e. a Fokker-Planck like evolution. The relative strength of the stochastic/smooth components depends on the mass ratio of planetesimals to the planets. 

==============================================

Note also the paper by Zhou, Lin & Sun, 2007, ApJ, 666, 423, modeling the effects of encounters between planets as a random walk process.

----------------------------------------------

Added.

==============================================

Can rough estimates for the magnitude of these stochastic forces be provided? This would help to give some context for the values of alpha used subsequently. For example, Rein & Papaloizou (2009), A&A, 497, 595 seems to suggest that alpha~10^-6 for MRI turbulence. Similarly, what values might be expected from planetesimal-driven migration or from interactions with other planets?

----------------------------------------------

That is a very good point. I added the estimate (I get $\alpha\sim5\cdot10^{-6)$). Note that the value is only an educated guess for the MRI case and should be used with care. Nevertheless, it is reassuring that the number is surprisingly close to the value that gives the best agreement with the observations.

I don't feel confident in estimating $\alpha$ for the other scenarios. One can easily come up with a number, but I'm worried that some readers will simply assume this number as a given fact. So I'd rather not quote a specific number. I just wanted to point out that other effects could also have a random component. Not just the MRI.

==============================================

2nd paragraph (also 1st paragraph of this section, 1st paragraph of section 5, and intro 3rd paragraph): Is Rein & Papaloizou (2010) the correct reference here? The approach seems to be described in the Rein & Papaloizou (2009) paper cited above.

----------------------------------------------

You're absolutely correct. Me=stupid. This has been updated. 

==============================================

4th paragraph: To say that the destabilization and ejection of several planets is not consistent with the observed distribution is not correct, since the observed systems may be just the survivors from a larger initial population whose size is unknown.

----------------------------------------------

You're right. I changed the sentence accordingly.

==============================================

2nd paragraph,: To say that "Tremaine & Dong (2012) and Moorhead et al (2011) consistently report e<~0.1 for multi-planetary systems" seems unsupported. The Tremaine & Dong (2012) paper gives a mean eccentricity of 0.2 for multi-planet systems. Moorhead et al do not give an explicit average eccentricity for multi-planet systems, only saying that it will be less than for the single-planet systems, estimated to be from 0.1 to 0.25. Hence the eccentricity in multi-planet systems will be somewhat higher than stated here. This unfortunately makes the discrepancy with the eccentricity distribution in the simulations worse, but since, as pointed out, eccentricity can be driven up by numerous unmodeled dynamical processes following disc dissipation this is not a serious issue.

----------------------------------------------

I agree. This was a bit too optimistic on my side. I adjusted the discussion accordingly. 

==============================================

5th paragraph: Note that Zakamska et al (2011) only explicitly looked at the eccentricity bias in RV systems. However, a similar bias is likely to exist for the transiting systems considered here since eccentricity must be positive definite.

----------------------------------------------

A sentence clarifying this has been added.

==============================================

Is it possible to get a quick estimate of how much the eccentricity damping time-scale must be fine-tuned to increase the mean eccentricity from ~0.01 to ~0.2, by balancing the eccentricity damping rate and the growth rate from stochastic perturbations or resonances? And to say whether such an altered damping rate is reasonable based on current understanding of planet--disc interactions?

----------------------------------------------

I ran additional simulations to test this but the results where not interesting enough justifying another plot. The reasonable range of damping timescales is K=1-100, where K is the ratio of migration over eccentricity damping timescale. There is clearly a trend, but it's not big enough to get <e> to 0.2. If the mean eccentricity in multi-planetary systems is really this high, then it seems unlikely that the scenario presented here is correct without any extra effects (such as more planets which are not transiting). 

However, I strongly believe that the real eccentricities are on the lower end (somewhere near 0.1).

==============================================
Section 6.

1st sentence (also abstract): Was pure stochastic migration tested? In section 3 I only see reference to simulations with both stochastic forces and smooth migration. What happens with eg alpha=10^-6 and tau_a=infinity?

----------------------------------------------

Yes, I did several of those runs. No resonant features can be seen if only stochastic forces are active (with no net migration). It looks like the tau_a=1e4, alpha=1e-5 curve in figure 2. This is probably a rather artificial case to start with. Whenever the MRI is active (same is true for planetesimals), there will always be net migration as well. Of course, the relative strength is debatable. 

I added a sentence describing this.

==============================================

3rd paragraph: "Such a [radial] dependency is currently not observed..." Is there a reference for this statement? If nothing in the literature, then a demonstration would be useful. Possibly show on a plot the Kepler sample broken down into two subsamples based on the inner orbital period, divided where tidal effects become important at a few days.

----------------------------------------------

Such as plot, together with a paragraph explaining it, has been added to the discussion section. I think this makes a fairly strong point against the tidal interaction idea. Thanks for pointing this out.

==============================================

